Actuarial Learning for Pension Fund Mortality Forecasting

For the assessment of the financial soundness of a pension fund, it is necessary to take into account mortality forecasting so that longevity risk is consistently incorporated into future cash flows. In this article, we employ machine learning models applied to actuarial science ({\it actuarial learning}) to make mortality predictions for a relevant sample of pension funds' participants. Actuarial learning represents an emerging field that involves the application of machine learning (ML) and artificial intelligence (AI) techniques in actuarial science. This encompasses the use of algorithms and computational models to analyze large sets of actuarial data, such as regression trees, random forest, boosting, XGBoost, CatBoost, and neural networks (eg. FNN, LSTM, and MHA). Our results indicate that some ML/AI algorithms present competitive out-of-sample performance when compared to the classical Lee-Carter model. This may indicate interesting alternatives for consistent liability evaluation and effective pension fund risk management.

==> Figuras/directories.json <==
[]

==> Figuras/documents.json <==
[
    {
        "id": "f03db44f-31d6-47b1-894d-689fac8d5cab",
        "name": "Welcome Document"
    }
]

==> Figuras/resources-info.json <==
[]

==> Figuras/tree.json <==
{"documentIds":["f03db44f-31d6-47b1-894d-689fac8d5cab"],"directories":[]}

==> Figuras/ver.txt <==
2
